Magnetic Fields and Velocity Gradients in L1551: The Role of Stellar Feedback

Magnetic fields play a crucial role in star formation, yet tracing them becomes particularly challenging, especially in the presence of outflow feedback in protostellar systems. We targeted the star-forming region L1551, notable for its apparent outflows, to investigate the magnetic fields. These fields were probed using polarimetry observations from the Planck satellite at 353 GHZ/849 $\mu$m, the SOFIA/HAWC+ measurement at 214 $\mu$m, and the JCMT/SCUPOL 850 $\mu$m survey. Consistently, all three measurements show that the magnetic fields twist towards the protostar IRS 5. Additionally, we utilized the Velocity Gradients Technique (VGT) on the $^{12}$CO (J = 1-0) emission data to distinguish the magnetic fields directly associated with the protostellar outflows. These were then compared with the polarization results. Notably, in the outskirts of the region, these measurements generally align. However, as one approaches the center of IRS 5, the measurements tend to yield mostly perpendicular relative orientations. This suggests that the outflows might be dynamically significant from a scale of approximately $\sim0.2$~pc, causing the velocity gradient to change direction by 90 degrees. Furthermore, we discovered that the polarization fraction $p$ and the total intensity $I$ correlate as $p \propto I^{-\alpha}$. Specifically, $\alpha$ is approximately $1.044\pm0.06$ for SCUPOL and around $0.858\pm0.15$ for HAWC+. This indicates that the outflows could significantly impact the alignment of dust grains and magnetic fields in the L1551 region.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
